A Giant Metrewave Radio Telescope Survey of Radio-loud Broad Absorption Line Quasars

A substantial fraction of quasars display broad absorption lines (BALs) in their rest-frame ultraviolet spectra. While the origin of BALs is thought to be related to the accretion disc wind, it remains unclear whether the observed ratio of BAL to non-BAL quasars is due to orientation. We conducted observations of 48 BAL quasars and the same number of non-BAL quasars at 322 MHz using the Giant Metrewave Radio Telescope. Combined with previous flux measurements ranging from MHz to GHz frequencies, we compared continuum radio spectra between the two quasar groups. These data offer insights into low-frequency radio properties that have been difficult to investigate with previous observations only at GHz frequencies. Our results present that $73\pm13$ per cent of the BAL quasars exhibit steep or peaked spectra, a higher proportion than $44 \pm 14$ per cent observed in the non-BAL quasars. In contrast, there are no discernible differences between the two quasar groups in the radio luminosity, peak frequency, and spectral index distributions of sources with steep or peaked spectra and sources with flat or inverted spectra. Generally, as the jet axis and line of sight become closer to parallel, quasars exhibit flat or inverted spectra rather than steep or peaked ones. Therefore, these results suggest that BAL quasars are more frequently observed farther from the jet axis than non-BAL quasars. However, given that a certain proportion of BAL quasars exhibit flat or inverted spectra, more than the simple orientation scenario is required to elucidate the radio properties of BAL quasars.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
